An agnostic-Dolinar receiver for coherent states classification

We consider the problem of discriminating quantum states, where the task is to distinguish two different quantum states with a complete classical knowledge about them, and the problem of classifying quantum states, where the task is to distinguish two classes of quantum states where no prior classical information is available but a finite number of physical copies of each classes are given. In the case the quantum states are represented by coherent states of light, we identify intermediate scenarios where partial prior information is available. We evaluate an analytical expression for the minimum error when the quantum states are opposite and a prior on the amplitudes is known. Such a threshold is attained by complex POVM that involve highly non-linear optical procedure. A suboptimal procedure that can be implemented with current technology is presented that is based on a modification of the conventional Dolinar receiver. We study and compare the performance of the scheme under different assumptions on the prior information available.

==> comparison_best_and_rice__parsed_1.txt <==
alpha,het_4,het_8,ph_4,ph_8
0.1,0.48411687270368176,0.4798281469444807,0.4830379198391306,0.47835483954198255
0.23125,0.4210013334331131,0.4028702769372502,0.4169331085082013,0.3985590888856788
0.3625,0.3286126646970273,0.29901692736177077,0.3239874496543097,0.297048781309884
0.49375,0.23121710318056543,0.19988615899784645,0.23089690114122197,0.2042834273287666
0.625,0.1475248834153643,0.12207137472171481,0.15453100870374947,0.13058889862005796

==> comparison_best_and_rice__parsed_2.txt <==
alpha,opt_4,opt_8
0.1,0.44633966222316523,0.4283643910851328
0.10530303030303031,0.4445563804504762,0.42608702914020236
0.11060606060606061,0.44268893865024794,0.4237068553558473
0.11590909090909092,0.4407385006982605,0.4212259961652045
0.12121212121212122,0.4387062781561387,0.41864665517857014
0.12651515151515152,0.4365935289779268,0.4159711095949634
0.13181818181818183,0.434401556172222,0.4132017060356823
0.13712121212121214,0.4321317062584774,0.41034085919865215
0.14242424242424243,0.4297853686636204,0.40739104317290253
0.14772727272727273,0.42736397262901205,0.40435479237179683
0.15303030303030304,0.4248689873501563,0.4012346951447311
0.15833333333333333,0.4223019196311961,0.39803339024624107
0.16363636363636364,0.4196643124885998,0.3947535627818848
0.16893939393939394,0.4169577435623172,0.391397940124421
0.17424242424242425,0.41418382350017835,0.38796928780948536
0.17954545454545456,0.4113441943179128,0.3844704054199074
0.18484848484848487,0.408440527737174,0.38090412246770255
0.19015151515151518,0.4054745235039793,0.37727329428265943
0.19545454545454546,0.4024479076899835,0.37358079791628895
0.20075757575757577,0.3993624309790076,0.3698295280697339
0.20606060606060606,0.39621986694125455,0.36602239305403406
0.21136363636363636,0.39302201029763306,0.362162310790931
0.21666666666666667,0.3897706751766098,0.3582522048621488
0.22196969696969698,0.38646769336599684,0.35429500061483443
0.2272727272727273,0.3831149125620643,0.35029362133055375
0.2325757575757576,0.37971419461835654,0.3462509844649502
0.23787878787878788,0.3762674137965486,0.34216999796484837
0.2431818181818182,0.37277645502167944,0.3380535566692763
0.2484848484848485,0.36924321214403655,0.33390453880051396
0.2537878787878788,0.3656695862099528,0.3297258025509415
0.2590909090909091,0.3620574837437297,0.32552018277108963
0.2643939393939394,0.3584088150428528,0.3212904877639161
0.2696969696969697,0.35472549248863094,0.3170394961899643
0.275,0.3510094288743255,0.31276995408765873
0.28030303030303033,0.3472625357528005,0.30848457201261303
0.28560606060606064,0.34348672180565176,0.30418602229942415
0.2909090909090909,0.3396838912357263,0.2998769364490348
0.29621212121212126,0.3358559421848748,0.29555990264434484
0.3015151515151515,0.3320047651787177,0.29123746339636325
0.3068181818181818,0.32813224160014376,0.28691211332279676
0.31212121212121213,0.3242402421931778,0.28258629706057947
0.31742424242424244,0.32033062559879955,0.2782624073134664
0.32272727272727275,0.3164052369242154,0.27394278303544617
0.32803030303030306,0.31246590634700155,0.26962970775033
0.33333333333333337,0.3085144477554824,0.2653254080075518
0.3386363636363636,0.3045526574266052,0.26103205197382184
0.343939393939394,0.300582312742522,0.25675174815997526
0.34924242424242424,0.29660517094697636,0.25248654428198414
0.3545454545454546,0.2926229679425456,0.2482384262548185
0.35984848484848486,0.2886374171296877,0.24400931731752573
0.3651515151515152,0.2846502082884702,0.23980107728759825
0.3704545454545455,0.2806630065037632,0.23561550194242953
0.37575757575757573,0.2766774511346274,0.2314543225254101
0.3810606060606061,0.2726951548284964,0.22731920537392514
0.38636363636363635,0.26871770258074235,0.2232117516663642
0.3916666666666667,0.2647466508400509,0.21913349728493825
0.396969696969697,0.26078352666002114,0.21508591279098643
0.40227272727272734,0.2568298268972862,0.21107040350922934
0.4075757575757576,0.25288701745638376,0.20708830971726577
0.41287878787878796,0.24895653258154893,0.2031409069364909
0.4181818181818182,0.2450397741954653,0.1992294063204194
0.42348484848484846,0.24113811128501006,0.19535495513635137
0.42878787878787883,0.2372528793339156,0.19151863733618835
0.4340909090909091,0.23338537959548133,0.1877214742121064
0.43939393939393945,0.22953687965206626,0.18396442513276823
0.4446969696969697,0.22570861092029482,0.18024838835566315
0.45000000000000007,0.22190177033625447,0.17657420191116768
0.4553030303030303,0.21811751898563603,0.17294264455385377
0.4606060606060607,0.21435698201913944,0.16935443677661666
0.46590909090909094,0.2106212484056591,0.16581024188315718
0.4712121212121212,0.2069113707293685,0.16231066711438913
0.47651515151515156,0.20322836503005148,0.15885626482438508
0.4818181818181818,0.19957321068598832,0.1554475337015142
0.4871212121212122,0.19594685033860992,0.15208492003045038
0.49242424242424243,0.19235018985816454,0.1487688189908679
0.4977272727272728,0.18878409834951493,0.1454995759886456
0.503030303030303,0.18524937069165737,0.14227751194160942
0.5083333333333334,0.18174687413067048,0.13910283123735534
0.5136363636363637,0.17827733367460907,0.13597576000208056
0.5189393939393939,0.17484147219138924,0.13289645836871422
0.5242424242424243,0.17143997638322905,0.1298650437003983
0.5295454545454545,0.16807349701332353,0.12688159203498517
0.5348484848484849,0.16474264918843684,0.12394613953591371
0.5401515151515152,0.16144801253698104,0.12105868394619301
0.5454545454545455,0.1581901317592619,0.11821918604235926
0.5507575757575758,0.1549695167523184,0.11542757108544466
0.5560606060606061,0.15178664310462608,0.11268373026616063
0.5613636363636364,0.14864195248155376,0.10998752214155871
0.5666666666666667,0.1455358530597125,0.1073387740606836
0.571969696969697,0.1424687199861724,0.1047372835767898
0.5772727272727273,0.1394408958613329,0.10218281984387845
0.5825757575757576,0.13645280550522787,0.09967505350829131
0.5878787878787879,0.1335045061498652,0.0972138401181386
0.5931818181818183,0.13059622574178464,0.09479888351715826
0.5984848484848485,0.12772843060489902,0.09242969817438362
0.6037878787878788,0.12490118762063873,0.09010600689453252
0.6090909090909091,0.12211465541970123,0.08782743664041015
0.6143939393939394,0.11936896402535169,0.08559359515480758
0.6196969696969697,0.11666421548135442,0.08340407216828527
0.625,0.11400048449257882,0.08125844057751352

==> plot_differenziale_dolinar.txt <==
n,0.25,opt0.25,hel0.25,0.625,opt0.625,hel0.625,1.0,opt1.0,hel1.0
2,0.41936241259672147,0.4190049821911678,0.26484089591906335,0.16993180607718605,0.16596203938575604,0.05548098666960766,0.03294608164241164,0.02994227207013267,0.00460007036958876
7,0.36747944780858144,0.3618009450160219,0.26484089591906335,0.0982843684310114,0.08086246034440614,0.05548098666960766,0.011068334373704802,0.007923096699889998,0.00460007036958876
12,0.3437234350726265,0.3328754531883352,0.26484089591906335,0.08235662024679735,0.06719908119675944,0.05548098666960766,0.00821314415858554,0.006352791244352174,0.00460007036958876
17,0.32950144982273233,0.31498914759439,0.26484089591906335,0.07530947295079637,0.06306635387213966,0.05548098666960766,0.0071228959692968274,0.005795892415340509,0.00460007036958876
22,0.31992953108616506,0.3030851098331052,0.26484089591906335,0.07130366331589966,0.06115346089245066,0.05548098666960766,0.006547443015820331,0.0055064311236827646,0.00460007036958876
27,0.3130095940458575,0.2948224879691034,0.26484089591906335,0.06870532527892592,0.060030806504599354,0.05548098666960766,0.006190990370094074,0.005329017394967384,0.00460007036958876
32,0.30775450131812787,0.28891736006291446,0.26484089591906335,0.066876262928655,0.059284113910633596,0.05548098666960766,0.005947977691142969,0.005210527217536121,0.00460007036958876
37,0.3036167676542162,0.2845970597213534,0.26484089591906335,0.06551492224014788,0.05874923546897226,0.05548098666960766,0.0057713691736225314,0.0051253468108904965,0.00460007036958876
42,0.3002671544369808,0.2813735394236193,0.26484089591906335,0.06445989067220081,0.058346480005465606,0.05548098666960766,0.005637023580762457,0.005061052539752753,0.00460007036958876
47,0.2974952923484758,0.27892497314078435,0.26484089591906335,0.06361677272446398,0.05803201958679738,0.05548098666960766,0.005531266643736488,0.0050107838212842815,0.00460007036958876
52,0.29516023640387834,0.27703446976709667,0.26484089591906335,0.06292658320082378,0.05777965627907777,0.05548098666960766,0.005445767247993616,0.004970400421414167,0.00460007036958876
57,0.2931638760813512,0.27555003576831494,0.26484089591906335,0.06235051425262794,0.05757270427195027,0.05548098666960766,0.005375156349005761,0.004937247254224508,0.00460007036958876
62,0.2914357315537568,0.2743684755084713,0.26484089591906335,0.061861957315659244,0.057398787084549596,0.05548098666960766,0.005315815811566704,0.00490954211700334,0.00460007036958876
67,0.2899238155171382,0.27341158238936036,0.26484089591906335,0.06144204075974391,0.05725212705907712,0.05548098666960766,0.005265217099275743,0.004886044087774488,0.00460007036958876
72,0.2885889079030941,0.2726269664456371,0.26484089591906335,0.061076997115015574,0.057126594937272235,0.05548098666960766,0.0052215389452031635,0.004865862516905128,0.00460007036958876
77,0.2874008405569073,0.2719760358717471,0.26484089591906335,0.0607565394546532,0.057017921662263826,0.05548098666960766,0.005183435640543466,0.004848341583173266,0.00460007036958876
82,0.2863360124203179,0.2714267919216168,0.26484089591906335,0.060472822050624986,0.056922668390772535,0.05548098666960766,0.005149890935027823,0.00483298768631224,0.00460007036958876
87,0.2853756835823348,0.27095910594907746,0.26484089591906335,0.060219753477140814,0.05683859027557148,0.05548098666960766,0.0051201227579038555,0.004819422210551871,0.00460007036958876
92,0.28450477685553566,0.27055734277472776,0.26484089591906335,0.05999252993933579,0.0567638058664206,0.05548098666960766,0.005093519247608147,0.004807349885285861,0.00460007036958876
97,0.28371101861816117,0.27020674846417114,0.26484089591906335,0.059787310479647915,0.056696843592567325,0.05548098666960766,0.005069594699332658,0.004796537047947913,0.00460007036958876
102,0.2829843116366485,0.2699001864526138,0.26484089591906335,0.05960098606920394,0.056636531922004574,0.05548098666960766,0.005047958544616704,0.004786796372674207,0.00460007036958876
107,0.28231626974720914,0.2696273961457566,0.26484089591906335,0.05943101231467651,0.05658192449721078,0.05548098666960766,0.00502829307172592,0.004777975926799294,0.00460007036958876
112,0.2816998675395773,0.2693855423008684,0.26484089591906335,0.05927528618900291,0.05653224746366248,0.05548098666960766,0.005010337138836696,0.004769951189111832,0.00460007036958876
117,0.2811291731018307,0.2691666792071854,0.26484089591906335,0.059132053809242136,0.05648686137729908,0.05548098666960766,0.004993874077882765,0.004762619134697665,0.00460007036958876
122,0.28059914165668076,0.2689706154999325,0.26484089591906335,0.0589998404863632,0.056445233008036055,0.05548098666960766,0.004978722581193251,0.004755893788321863,0.00460007036958876
127,0.2801054544472418,0.2687905877902814,0.26484089591906335,0.058877397000555276,0.05640691406408249,0.05548098666960766,0.004964729745548735,0.004749702837411496,0.00460007036958876
132,0.2796443916695318,0.2686281082285805,0.26484089591906335,0.05876365786467441,0.056371524899606174,0.05548098666960766,0.00495176569961242,0.004743985022052977,0.00460007036958876
137,0.27921273131707003,0.2684770066512938,0.26484089591906335,0.05865770855959884,0.0563387417680441,0.05548098666960766,0.004939719409014942,0.004738688100884625,0.00460007036958876
142,0.2788076679557665,0.26833811815485986,0.26484089591906335,0.0585587595639816,0.05630828700610635,0.05548098666960766,0.004928495368125896,0.004733767250548082,0.00460007036958876
147,0.27842674697859826,0.268211013213404,0.26484089591906335,0.0584661255855925,0.0562799210247692,0.05548098666960766,0.004918010966950548,0.004729183793901859,0.00460007036958876
152,0.27806781099276323,0.2680917557257462,0.26484089591906335,0.05837920881512748,0.05625343602349697,0.05548098666960766,0.004908194377494679,0.00472490418177296,0.00460007036958876
157,0.27772895579652823,0.26798218624649195,0.26484089591906335,0.058297485319782405,0.05622865088562268,0.05548098666960766,0.004898982843584365,0.004720899170247539,0.00460007036958876
162,0.2774084939955529,0.2678785238286234,0.26484089591906335,0.058220493908863524,0.05620540702735766,0.05548098666960766,0.004890321287012389,0.004717143151587555,0.00460007036958876
167,0.2771049247503159,0.26778301817674066,0.26484089591906335,0.0581478269616138,0.056183564998740776,0.05548098666960766,0.004882161163616283,0.004713613606036837,0.00460007036958876
173,0.2767610637642104,0.26767472654543134,0.26484089591906335,0.05806582856117792,0.056159032638835926,0.05548098666960766,0.00487297077276061,0.0047096492627036746,0.00460007036958876
178,0.2764901386150306,0.26759180422021744,0.26484089591906335,0.05800145782483579,0.056139860844997,0.05548098666960766,0.004865769317755397,0.004706551129341818,0.00460007036958876
183,0.27623228700673275,0.2675120157935724,0.26484089591906335,0.057940386328712346,0.05612174350954002,0.05548098666960766,0.004858947834629146,0.004703623365369225,0.00460007036958876
188,0.27598655784618986,0.2674384146305374,0.26484089591906335,0.057882361688569084,0.05610459595915396,0.05548098666960766,0.004852476578799725,0.004700852293828994,0.00460007036958876
193,0.2757520914207091,0.2673671404684469,0.26484089591906335,0.057827156876458896,0.05608834235070859,0.05548098666960766,0.004846328853228554,0.00469822566347422,0.00460007036958876
198,0.2755281085891963,0.26730135546947953,0.26484089591906335,0.057774567095920215,0.05607291454936025,0.05548098666960766,0.004840480626263521,0.004695732467801972,0.00460007036958876
203,0.2753139014803666,0.26723727465494695,0.26484089591906335,0.05772440710986104,0.05605825117340091,0.05548098666960766,0.00483491020575566,0.004693362790865407,0.00460007036958876
208,0.2751088254574824,0.2671781119043398,0.26484089591906335,0.0576765089462814,0.056044296777897795,0.05548098666960766,0.004829597959965182,0.004691107675451445,0.00460007036958876
213,0.2749122921522378,0.26712016982165143,0.26484089591906335,0.0576307199207966,0.056031001153583726,0.05548098666960766,0.0048245260775843235,0.0046889590100755996,0.00460007036958876
218,0.27472376340464266,0.2670666686671115,0.26484089591906335,0.05758690092586338,0.05601831872337015,0.05548098666960766,0.004819678360645341,0.004686909431181441,0.00460007036958876
223,0.27454274597398887,0.2670161370842431,0.26484089591906335,0.05754492494564778,0.05600620801986045,0.05548098666960766,0.004815040045117014,0.004684952239332629,0.00460007036958876
228,0.2743687869082101,0.2669653897986122,0.26484089591906335,0.05750467576237894,0.05599463123258097,0.05548098666960766,0.004810597645027004,0.004683081325361771,0.00460007036958876
233,0.2742014694778151,0.26691937648287256,0.26484089591906335,0.05746604682596479,0.055983553813330644,0.05548098666960766,0.0048063388164906184,0.0046812911074888275,0.00460007036958876
238,0.2740404095950777,0.26687293223998454,0.26484089591906335,0.05742894026324963,0.0559729441318626,0.05548098666960766,0.004802252238818139,0.0046795764750027224,0.00460007036958876
243,0.2738852526522829,0.26683085044913124,0.26484089591906335,0.057393266007138344,0.05596277317416032,0.05548098666960766,0.004798327510218026,0.004677932739958202,0.00460007036958876
248,0.27373567072246185,0.266788182445887,0.26484089591906335,0.05735894102894468,0.05595301427735366,0.05548098666960766,0.004794555055988026,0.004676355594219084,0.00460007036958876
253,0.2735913600749884,0.26674954295292097,0.26484089591906335,0.05732588865994326,0.055943642896405965,0.05548098666960766,0.00479092604758502,0.004674841071598879,0.00460007036958876
258,0.27345203896520875,0.26671020901297315,0.26484089591906335,0.05729403799022226,0.05593463639769425,0.05548098666960766,0.004787432331017305,0.004673385515055473,0.00460007036958876
263,0.27331744566341276,0.26667460072633986,0.26484089591906335,0.05726332333471884,0.05592597387676723,0.05548098666960766,0.0047840663633424985,0.004671985546550017,0.00460007036958876
268,0.2731873366933595,0.2666382266862988,0.26484089591906335,0.057233683757825116,0.055917635996152515,0.05548098666960766,0.0047808211562395675,0.004670638041458952,0.00460007036958876
273,0.2730614852545631,0.26660530172506613,0.26484089591906335,0.05720506264916736,0.05590960484112162,0.05548098666960766,0.004777690225733822,0.004669340104924369,0.00460007036958876
278,0.2729396798064434,0.26657156860940645,0.26484089591906335,0.05717740734425347,0.055901863791454565,0.05548098666960766,0.004774667547312927,0.004668089051384605,0.00460007036958876
283,0.27282172279512884,0.2665410306584366,0.26484089591906335,0.05715066878449504,0.055894397406434315,0.05548098666960766,0.004771747515753266,0.0046668823854743025,0.00460007036958876
288,0.272707429506314,0.2665096646575482,0.26484089591906335,0.05712480121194352,0.055887191321972285,0.05548098666960766,0.004768924909116623,0.004665717786246026,0.00460007036958876
293,0.27259662702991305,0.26648125978011217,0.26484089591906335,0.0570997618946133,0.05588023215848781,0.05548098666960766,0.004766194856392625,0.00466459309158318,0.00460007036958876
298,0.27248915332379164,0.2664542260250342,0.26484089591906335,0.05707551087895257,0.05587350743802233,0.05548098666960766,0.004763552808382143,0.004663506284886321,0.00460007036958876
303,0.27238485636585497,0.2664255336573206,0.26484089591906335,0.057052010766242,0.05586700550936552,0.05548098666960766,0.004760994511431749,0.004662455483612549,0.00460007036958876
308,0.2722835933845653,0.26640028617578726,0.26484089591906335,0.057029226510405984,0.05586071548081373,0.05548098666960766,0.004758515983718237,0.004661438927468398,0.00460007036958876
313,0.2721852301598965,0.2663734569927295,0.26484089591906335,0.05700712523473539,0.055854627159305226,0.05548098666960766,0.004756113493776359,0.004660454969455108,0.00460007036958876
318,0.27208964038697714,0.26634982064895263,0.26484089591906335,0.056985676065600344,0.055848730995216256,0.05548098666960766,0.004753783541036949,0.00465950206607646,0.00460007036958876
323,0.27199670509608853,0.2663246848178009,0.26484089591906335,0.05696484998127793,0.05584301803241232,0.05548098666960766,0.004751522838173816,0.0046585787701516335,0.00460007036958876
328,0.2719063121232058,0.2663025068754261,0.26484089591906335,0.05694461967427433,0.05583747986283094,0.05548098666960766,0.004749328295025168,0.004657683722791295,0.00460007036958876
333,0.27181835562602397,0.26627891454741903,0.26484089591906335,0.0569249594258876,0.05583210858510168,0.05548098666960766,0.00474719700397519,0.004656815647173018,0.00460007036958876
338,0.2717327356409426,0.266258061166351,0.26484089591906335,0.056905844991572474,0.055826896767182,0.05548098666960766,0.004745126226603391,0.004655973342436948,0.00460007036958876
343,0.27164935767698173,0.26623587950719607,0.26484089591906335,0.056887253496209045,0.055821837411782704,0.05548098666960766,0.004743113381499464,0.004655155677461664,0.00460007036958876
348,0.27156813234311283,0.2662162328774742,0.26484089591906335,0.056869163338161055,0.055816923925199546,0.05548098666960766,0.004741156033135074,0.00465436158677357,0.00460007036958876
353,0.2714889750058065,0.26619534363307296,0.26484089591906335,0.056851554101351565,0.05581215008834439,0.05548098666960766,0.0047392518816296025,0.00465359006538657,0.00460007036958876
358,0.2714118054739567,0.26617679961887164,0.26484089591906335,0.05683440647452176,0.055807510031006924,0.05548098666960766,0.004737398753420052,0.0046528401645686834,0.00460007036958876
363,0.27133654770868,0.2661570971082,0.26484089591906335,0.056817702177068496,0.0558029982073055,0.05548098666960766,0.004735594592657599,0.00465211098802798,0.00460007036958876
368,0.27126312955567344,0.2661382204397058,0.26484089591906335,0.05680142389074694,0.05579860937364578,0.05548098666960766,0.0047338374533016925,0.004651401688436918,0.00460007036958876
373,0.27119148249816005,0.26612095275168,0.26484089591906335,0.056785555196805504,0.05579433856858251,0.05548098666960766,0.004732125491863304,0.004650711463862756,0.00460007036958876
378,0.27112154142852907,0.26610310314418295,0.26484089591906335,0.056770080517979826,0.05579018109405909,0.05548098666960766,0.004730456960709617,0.0046500395552659946,0.00460007036958876
383,0.27105324443710344,0.26608590455664427,0.26484089591906335,0.05675498506492738,0.05578613249794295,0.05548098666960766,0.004728830201879086,0.00464938524292291,0.00460007036958876
388,0.2709865326164599,0.266069840954296,0.26484089591906335,0.05674025478675715,0.05578218855837014,0.05548098666960766,0.004727243641374557,0.004648747844717027,0.00460007036958876
393,0.270921349880097,0.26605354011065296,0.26484089591906335,0.0567258763251961,0.05577834526905301,0.05548098666960766,0.004725695783894923,0.004648126712898715,0.00460007036958876
398,0.27085764279407476,0.2660382912026372,0.26484089591906335,0.056711836972200835,0.055774598825439003,0.05548098666960766,0.00472418520796225,0.004647521232854612,0.00460007036958876
403,0.2707953604207224,0.2660228207645081,0.26484089591906335,0.05669812463062607,0.05577094561247142,0.05548098666960766,0.004722710561388399,0.004646930820298545,0.00460007036958876
408,0.27073445417328335,0.2660078391727815,0.26484089591906335,0.05668472777772604,0.055767382192782655,0.05548098666960766,0.004721270557094925,0.004646354919720208,0.00460007036958876
413,0.2706748776806722,0.26599362432920537,0.26484089591906335,0.05667163543124898,0.05576390529589448,0.05548098666960766,0.004719863969219862,0.00464579300267598,0.00460007036958876
418,0.2706165866615142,0.26597937641781955,0.26484089591906335,0.056658837117938066,0.055760511808326085,0.05548098666960766,0.004718489629503275,0.004645244565753215,0.00460007036958876
423,0.27055953880673256,0.26596553612396334,0.26484089591906335,0.05664632284419002,0.05575719876418517,0.05548098666960766,0.004717146423925178,0.004644709129649538,0.00460007036958876
428,0.2705036936700109,0.26595227390233744,0.26484089591906335,0.05663408306876305,0.05575396333644844,0.05548098666960766,0.004715833289592131,0.00464418623761409,0.00460007036958876
433,0.2704490125655127,0.265939086242289,0.26484089591906335,0.05662210867727091,0.05575080282913203,0.05548098666960766,0.004714549211812691,0.004643675453832596,0.00460007036958876
438,0.27039545847230095,0.26592643617330136,0.26484089591906335,0.05661039095848397,0.05574771466971318,0.05548098666960766,0.004713293221382586,0.004643176362692625,0.00460007036958876
443,0.27034299594496924,0.26591385622315933,0.26484089591906335,0.056598921582116435,0.055744696402046934,0.05548098666960766,0.004712064392061288,0.0046426885671744245,0.00460007036958876
448,0.270291591029988,0.26590159965407656,0.26484089591906335,0.05658769257809604,0.05574174567989032,0.05548098666960766,0.004710861838199132,0.0046422116879625275,0.00460007036958876
453,0.270241211187365,0.26588976326053715,0.26484089591906335,0.05657669631721518,0.05573886026097252,0.05548098666960766,0.004709684712532525,0.004641745362827354,0.00460007036958876
458,0.27019182521721286,0.2658780516656303,0.26484089591906335,0.056565925492969904,0.055736038001130916,0.05548098666960766,0.004708532204120708,0.004641289245275626,0.00460007036958876
463,0.27014340319086316,0.2658666210471736,0.26484089591906335,0.05655537310456327,0.05573327684899565,0.05548098666960766,0.00470740353639143,0.0046408430036829484,0.00460007036958876
468,0.27009591638623587,0.265855529670036,0.26484089591906335,0.05654503244101716,0.05573057484110078,0.05548098666960766,0.004706297965365369,0.004640406320751911,0.00460007036958876
473,0.270049337227116,0.2658445901701253,0.26484089591906335,0.056534897066213285,0.055727930097369205,0.05548098666960766,0.0047052147779135245,0.004639978892441166,0.00460007036958876
478,0.2700036392260994,0.2658339677117574,0.26484089591906335,0.05652496080488334,0.05572534081634162,0.05548098666960766,0.004704153290209678,0.004639560428097433,0.00460007036958876
483,0.26995879693090097,0.26582348828310565,0.26484089591906335,0.05651521772945478,0.05572280527150242,0.05548098666960766,0.004703112846204838,0.00463915064803011,0.00460007036958876
488,0.26991478587386564,0.26581324084118363,0.26484089591906335,0.05650566214767372,0.05572032180717401,0.05548098666960766,0.004702092816238679,0.0046387492852184575,0.00460007036958876
493,0.26987158252437715,0.2658032575392818,0.26484089591906335,0.05649628859098399,0.05571788883503048,0.05548098666960766,0.004701092595710055,0.004638356082706352,0.00460007036958876
498,0.2698291642440914,0.2657934273550536,0.26484089591906335,0.05648709180354716,0.0557155048307143,0.05548098666960766,0.004700111603848978,0.004637970794258428,0.00460007036958876
504,0.2697792679785409,0.2657819092653291,0.26484089591906335,0.05647628189254905,0.055712706606301676,0.05548098666960766,0.004698959011152248,0.004637518562047305,0.00460007036958876
509,0.2697385012934216,0.26577255050461357,0.26484089591906335,0.056467456480251754,0.055710425260252716,0.05548098666960766,0.00469801838806605,0.004637149864926249,0.00460007036958876
514,0.2696984527535534,0.2657633427558732,0.26484089591906335,0.056458792331881114,0.05570818839778535,0.05548098666960766,0.0046970952820976075,0.004636788356770172,0.00460007036958876
519,0.2696591030334734,0.2657543208579889,0.26484089591906335,0.05645028497925897,0.05570599473031135,0.05548098666960766,0.004696189200560141,0.004636433829813158,0.00460007036958876
524,0.2696204335045951,0.2657454959158104,0.26484089591906335,0.056441930119401795,0.05570384301859732,0.05548098666960766,0.00469529966920601,0.004636086083544155,0.00460007036958876
529,0.26958242620384876,0.2657368189765045,0.26484089591906335,0.056433723606914676,0.055701732070368104,0.05548098666960766,0.004694426231369175,0.004635744925261864,0.00460007036958876
534,0.26954506380392607,0.26572832752738473,0.26484089591906335,0.05642566144681593,0.055699660738079415,0.05548098666960766,0.004693568447170504,0.004635410169620213,0.00460007036958876
539,0.26950832958522264,0.2657199760774961,0.26484089591906335,0.05641773978770592,0.05569762791701516,0.05548098666960766,0.0046927258927413895,0.0046350816377855875,0.00460007036958876
544,0.2694722074091226,0.26571178365399306,0.26484089591906335,0.05640995491535439,0.055695632542954066,0.05548098666960766,0.004691898159483121,0.004634759158271828,0.00460007036958876
549,0.2694366816928264,0.26570375550078573,0.26484089591906335,0.05640230324661011,0.05569367359049626,0.05548098666960766,0.00469108485341041,0.00463444256504264,0.00460007036958876
554,0.2694017373854163,0.2656958617998334,0.26484089591906335,0.05639478132362774,0.05569175007164606,0.05548098666960766,0.004690285594478816,0.004634131698265431,0.00460007036958876
559,0.26936735994513994,0.265688113322064,0.26484089591906335,0.056387385808421175,0.05568986103337603,0.05548098666960766,0.004689500015985448,0.004633826404254804,0.00460007036958876
564,0.26933353531789705,0.2656805122146466,0.26484089591906335,0.05638011347765237,0.05568800555703157,0.05548098666960766,0.004688727763969558,0.00463352653414284,0.00460007036958876
569,0.26930024991678914,0.2656730386251279,0.26484089591906335,0.056372961217755035,0.0556861827559092,0.05548098666960766,0.004687968496679296,0.004633231945064598,0.00460007036958876
574,0.2692674906026966,0.26566570451214844,0.26484089591906335,0.05636592602024415,0.055684391774442066,0.05548098666960766,0.004687221884036474,0.004632942498546289,0.00460007036958876
579,0.26923524466584003,0.2656584914103477,0.26484089591906335,0.05635900497731883,0.055682631786683534,0.05548098666960766,0.004686487607141299,0.004632658061166639,0.00460007036958876
584,0.26920349980821634,0.2656514046128867,0.26484089591906335,0.056352195277652894,0.05568090199484321,0.05548098666960766,0.004685765357797855,0.004632378503761414,0.00460007036958876
589,0.2691722441269452,0.2656444444115933,0.26484089591906335,0.056345494202376445,0.055679201628561215,0.05548098666960766,0.004685054838084679,0.004632103702311596,0.00460007036958876
594,0.2691414660983713,0.2656375982520448,0.26484089591906335,0.05633889912133616,0.05567752994331632,0.05548098666960766,0.004684355759902337,0.004631833535688745,0.00460007036958876
599,0.2691111545629512,0.2656308685568849,0.26484089591906335,0.05633240748943036,0.055675886219506365,0.05548098666960766,0.004683667844585515,0.004631567888440102,0.00460007036958876
604,0.26908129871088227,0.2656242546302301,0.26484089591906335,0.05632601684320393,0.055674269761274875,0.05548098666960766,0.004682990822517996,0.004631306647496114,0.00460007036958876
609,0.26905188806837754,0.2656177477210637,0.26484089591906335,0.056319724797593285,0.05567267989593594,0.05548098666960766,0.004682324432761065,0.004631049704523105,0.00460007036958876
614,0.2690229124846105,0.2656113508350635,0.26484089591906335,0.05631352904277642,0.055671115972508955,0.05548098666960766,0.004681668422709895,0.0046307969543447625,0.00460007036958876
619,0.268994362119246,0.26560505581744887,0.26484089591906335,0.056307427341256266,0.055669577361282974,0.05548098666960766,0.0046810225477594836,0.00463054829461973,0.00460007036958876
624,0.2689662274305764,0.2655988633033908,0.26484089591906335,0.05630141752500428,0.05566806345255626,0.05548098666960766,0.0046803865709882375,0.004630303627624954,0.00460007036958876
629,0.268938499164161,0.2655927721284673,0.26484089591906335,0.05629549749276608,0.055666573656278584,0.05548098666960766,0.00467976026286554,0.004630062857207795,0.00460007036958876
634,0.2689111683420198,0.26558677643010875,0.26484089591906335,0.05628966520752676,0.055665107400822644,0.05548098666960766,0.004679143400947661,0.00462982589151828,0.00460007036958876
639,0.26888422625230535,0.2655808759026943,0.26484089591906335,0.05628391869402072,0.055663664132647894,0.05548098666960766,0.004678535769625847,0.004629592640929325,0.00460007036958876
644,0.2688576644394214,0.2655750691280543,0.26484089591906335,0.05627825603642578,0.05566224331533243,0.05548098666960766,0.004677937159845991,0.00462936301875061,0.00460007036958876
649,0.26883147469458923,0.26556935174954766,0.26484089591906335,0.05627267537611613,0.05566084442910757,0.05548098666960766,0.00467734736886849,0.0046291369409759975,0.00460007036958876
654,0.26880564904683335,0.26556372378100956,0.26484089591906335,0.05626717490952815,0.05565946696997459,0.05548098666960766,0.004676766200039428,0.004628914326191946,0.00460007036958876
659,0.26878017975436896,0.2655581811496237,0.26484089591906335,0.05626175288614166,0.05565811044962887,0.05548098666960766,0.004676193462543887,0.004628695095338697,0.00460007036958876
664,0.26875505929634214,0.26555272305660615,0.26484089591906335,0.05625640760650652,0.05565677439394645,0.05548098666960766,0.004675628971204326,0.004628479171859268,0.00460007036958876
669,0.2687302803649505,0.2655473480693169,0.26484089591906335,0.056251137420406994,0.055655458343451425,0.05548098666960766,0.004675072546267756,0.004628266481657706,0.00460007036958876
674,0.26870583585788166,0.2655420530479725,0.26484089591906335,0.05624594072505784,0.055654161852046746,0.05548098666960766,0.00467452401320978,0.004628056952305393,0.00460007036958876
679,0.26868171887108594,0.26553683693236974,0.26484089591906335,0.05624081596343844,0.05565288448700956,0.05548098666960766,0.0046739832025403105,0.004627850514453913,0.00460007036958876
684,0.2686579226918263,0.265531698278356,0.26484089591906335,0.056235761622608016,0.055651625828219586,0.05548098666960766,0.004673449949624264,0.004627647099321619,0.00460007036958876
689,0.26863444079208365,0.2655266345809243,0.26484089591906335,0.05623077623220074,0.055650385467650665,0.05548098666960766,0.00467292409451836,0.004627446641924271,0.00460007036958876
694,0.26861126682216063,0.26552164497516983,0.26484089591906335,0.056225858362896175,0.055649163009305,0.05548098666960766,0.004672405481787156,0.00462724907748524,0.00460007036958876
699,0.2685883946045843,0.2655167271092187,0.26484089591906335,0.05622100662499063,0.05564795806812328,0.05548098666960766,0.0046718939603587195,0.004627054344251258,0.00460007036958876
704,0.2685658181282785,0.26551187986451297,0.26484089591906335,0.05621621966705137,0.0556467702705421,0.05548098666960766,0.004671389383357538,0.004626862381380548,0.00460007036958876
709,0.26854353154293886,0.2655071019106423,0.26484089591906335,0.05621149617456789,0.05564559925311874,0.05548098666960766,0.004670891607978067,0.0046266731307054165,0.00460007036958876
714,0.2685215291536458,0.26550239130694897,0.26484089591906335,0.05620683486871414,0.05564444466273599,0.05548098666960766,0.004670400495330074,0.004626486534974439,0.00460007036958876
719,0.2684998054156935,0.26549774690285366,0.26484089591906335,0.05620223450512718,0.05564330615631341,0.05548098666960766,0.004669915910311073,0.004626302538359828,0.00460007036958876
724,0.26847835492965344,0.2654931674259653,0.26484089591906335,0.05619769387275042,0.05564218339995375,0.05548098666960766,0.004669437721461889,0.004626121087450974,0.00460007036958876
729,0.2684571724365814,0.2654886512304535,0.26484089591906335,0.0561932117927223,0.05564107606904245,0.05548098666960766,0.004668965800880498,0.004625942129388161,0.00460007036958876
734,0.2684362528134442,0.2654841972964965,0.26484089591906335,0.0561887871173089,0.05563998384794311,0.05548098666960766,0.004668500024058941,0.00462576561340744,0.00460007036958876
739,0.2684155910687275,0.2654798040718145,0.26484089591906335,0.05618441872886337,0.05563890642931879,0.05548098666960766,0.0046680402697995005,0.004625591489690217,0.00460007036958876
744,0.26839518233821136,0.26547547047838727,0.26484089591906335,0.056180105538867764,0.05563784351455925,0.05548098666960766,0.004667586420092018,0.004625419709812784,0.00460007036958876
749,0.26837502188090245,0.2654711953768494,0.26484089591906335,0.05617584648694707,0.055636794812567225,0.05548098666960766,0.004667138360019751,0.004625250227182409,0.00460007036958876
754,0.26835510507510285,0.26546697741814973,0.26484089591906335,0.05617164053999946,0.05563576004013471,0.05548098666960766,0.004666695977640689,0.004625082995611818,0.00460007036958876
759,0.2683354274146892,0.2654628155619181,0.26484089591906335,0.05616748669128491,0.05563473892162274,0.05548098666960766,0.004666259163918052,0.004624917970744713,0.00460007036958876
764,0.2683159845054419,0.265458708738157,0.26484089591906335,0.05616338395961107,0.055633731188591384,0.05548098666960766,0.004665827812597834,0.004624755109285061,0.00460007036958876
769,0.2682967720616334,0.26545465575334504,0.26484089591906335,0.056159331388514144,0.05563273657940637,0.05548098666960766,0.004665401820139525,0.00462459436889906,0.00460007036958876
774,0.2682777859025919,0.2654506556605718,0.26484089591906335,0.05615532804547474,0.05563175483955396,0.05548098666960766,0.004664981085618525,0.004624435707967667,0.00460007036958876
779,0.2682590219495483,0.26544670732953013,0.26484089591906335,0.0561513730211739,0.05563078572075153,0.05548098666960766,0.004664565510655194,0.004624279087082628,0.00460007036958876
784,0.26824047622247327,0.26544280981940505,0.26484089591906335,0.05614746542876037,0.05562982898110902,0.05548098666960766,0.004664154999324377,0.00462412446698468,0.00460007036958876
789,0.2682221448371056,0.26543896217986207,0.26484089591906335,0.05614360440319821,0.05562888438513858,0.05548098666960766,0.004663749458082567,0.00462397180923424,0.00460007036958876
794,0.2682040240020679,0.2654351633955562,0.26484089591906335,0.056139789100523196,0.05562795170292578,0.05548098666960766,0.004663348795695743,0.004623821076914281,0.00460007036958876
799,0.26818611001607395,0.26543141257809655,0.26484089591906335,0.0561360186972818,0.055627030710441505,0.05548098666960766,0.0046629529231582145,0.004623672234046361,0.00460007036958876
804,0.2681683992652403,0.26542770884015277,0.26484089591906335,0.056132292389838856,0.055626121189532696,0.05548098666960766,0.004662561753647543,0.004623525244816351,0.00460007036958876
809,0.2681508882205199,0.2654240512602315,0.26484089591906335,0.05612860939383879,0.05562522292689487,0.05548098666960766,0.004662175202433394,0.004623380075516437,0.00460007036958876
814,0.26813357343519995,0.2654204390197159,0.26484089591906335,0.0561249689435811,0.055624335715047435,0.05548098666960766,0.0046617931868268014,0.004623236691762567,0.00460007036958876
819,0.2681164515424851,0.2654168712429137,0.26484089591906335,0.056121370291492445,0.05562345935107216,0.05548098666960766,0.004661415626114995,0.004623095061590421,0.00460007036958876
824,0.26809951925317765,0.2654133471351712,0.26484089591906335,0.056117812707584425,0.05562259363734423,0.05548098666960766,0.004661042441508556,0.004622955152322028,0.00460007036958876
829,0.26808277335346076,0.2654098659086903,0.26484089591906335,0.056114295478936205,0.05562173838093032,0.05548098666960766,0.004660673556078243,0.004622816933256058,0.00460007036958876
835,0.2680629198910478,0.26540574391817795,0.26484089591906335,0.05611012709416896,0.05562072561200493,0.05548098666960766,0.004660236462813772,0.004622653258178122,0.00460007036958876
840,0.2680465730933419,0.2654023542822064,0.26484089591906335,0.0561066962185397,0.05561989270489587,0.05548098666960766,0.0046598767735896995,0.00462251865097163,0.00460007036958876
845,0.2680304028826537,0.2653990051001083,0.26484089591906335,0.05610330352580839,0.05561906966797303,0.05548098666960766,0.004659521149243395,0.004622385639216131,0.00460007036958876
850,0.26801440633887597,0.2653956956358219,0.26484089591906335,0.056099948369482844,0.055618256326945836,0.05548098666960766,0.004659169520084827,0.0046222541939224815,0.00460007036958876
855,0.2679985806068088,0.265392425196014,0.26484089591906335,0.05609663011772392,0.05561745251139483,0.05548098666960766,0.004658821818020242,0.0046221242885555736,0.00460007036958876
860,0.2679829228943381,0.26538919309828624,0.26484089591906335,0.056093348152942535,0.05561665805479121,0.05548098666960766,0.0046584779765113105,0.004621995895609299,0.00460007036958876
865,0.26796743047065563,0.2653859986620495,0.26484089591906335,0.05609010187138408,0.055615872794994914,0.05548098666960766,0.0046581379305150605,0.0046218689889254705,0.00460007036958876
870,0.26795210066463115,0.2653828412425463,0.26484089591906335,0.05608689068273964,0.05561509657288899,0.05548098666960766,0.004657801616468338,0.0046217435426627596,0.00460007036958876
875,0.26793693086312775,0.26537972019051603,0.26484089591906335,0.05608371400978196,0.055614329233464654,0.05548098666960766,0.004657468972213308,0.004621619532072629,0.00460007036958876
880,0.2679219185094639,0.2653766348865183,0.26484089591906335,0.056080571288000036,0.05561357062514527,0.05548098666960766,0.004657139936993238,0.004621496932610603,0.00460007036958876
885,0.2679070611018384,0.2653735847220987,0.26484089591906335,0.056077461965241104,0.05561282059978234,0.05548098666960766,0.004656814451380331,0.004621375720389231,0.00460007036958876
890,0.2678923561918908,0.26537056909425716,0.26484089591906335,0.056074385501381,0.055612079012379856,0.05548098666960766,0.004656492457263961,0.0046212558720001295,0.00460007036958876
895,0.26787780138326756,0.265367587423043,0.26484089591906335,0.05607134136799241,0.055611345721593874,0.05548098666960766,0.0046561738978012635,0.0046211373640787645,0.00460007036958876
900,0.26786339433020745,0.26536463913950936,0.26484089591906335,0.05606832904802306,0.05561062058860422,0.05548098666960766,0.004655858717388273,0.004621020174773061,0.00460007036958876
905,0.26784913273624833,0.2653617236821313,0.26484089591906335,0.05606534803550889,0.05560990347840744,0.05548098666960766,0.004655546861621951,0.004620904281722904,0.00460007036958876
910,0.2678350143528839,0.2653588405092786,0.26484089591906335,0.05606239783525546,0.05560919425845445,0.05548098666960766,0.004655238277271545,0.004620789664314007,0.00460007036958876
915,0.2678210369783308,0.26535598908407043,0.26484089591906335,0.05605947796255706,0.055608492799049,0.05548098666960766,0.004654932912242504,0.0046206763010698815,0.00460007036958876
920,0.2678071984563195,0.2653531688869235,0.26484089591906335,0.05605658794291801,0.05560779897382695,0.05548098666960766,0.004654630715557828,0.004620564171267327,0.00460007036958876
925,0.26779349667489594,0.2653503794084229,0.26484089591906335,0.05605372731179503,0.05560711265856222,0.05548098666960766,0.004654331637308329,0.004620453255321344,0.00460007036958876
930,0.2677799295652743,0.26534762014710267,0.26484089591906335,0.056050895614323526,0.05560643373213425,0.05548098666960766,0.004654035628639419,0.004620343533556448,0.00460007036958876
935,0.26776649510076933,0.26534489061581656,0.26484089591906335,0.056048092405069916,0.05560576207574841,0.05548098666960766,0.004653742641728464,0.004620234986993932,0.00460007036958876
940,0.2677531912956729,0.2653421903371307,0.26484089591906335,0.05604531724777839,0.05560509757336163,0.05548098666960766,0.004653452629735155,0.004620127596321133,0.00460007036958876
945,0.2677400162042568,0.2653395188418267,0.26484089591906335,0.05604256971515553,0.055604440111225895,0.05548098666960766,0.00465316554679529,0.00462002134343642,0.00460007036958876
950,0.2677269679197317,0.2653368756734382,0.26484089591906335,0.056039849388613616,0.05560378957817669,0.05548098666960766,0.004652881347994464,0.00461991621026836,0.00460007036958876
955,0.26771404457329595,0.26533426038241303,0.26484089591906335,0.05603715585808,0.05560314586494508,0.05548098666960766,0.004652599989337425,0.0046198121796128255,0.00460007036958876
960,0.2677012443331559,0.26533167253074574,0.26484089591906335,0.056034488721737996,0.05560250886519291,0.05548098666960766,0.004652321427718764,0.004619709233549596,0.00460007036958876
965,0.2676885654036457,0.2653291116891081,0.26484089591906335,0.056031847585861216,0.05560187847411635,0.05548098666960766,0.0046520456209167005,0.004619607355952571,0.00460007036958876
970,0.2676760060243034,0.2653265774359669,0.26484089591906335,0.05602923206458654,0.055601254589684235,0.05548098666960766,0.0046517725275564414,0.004619506529384476,0.00460007036958876
975,0.26766356446901485,0.26532406935978425,0.26484089591906335,0.056026641779721054,0.05560063711148788,0.05548098666960766,0.004651502107099192,0.004619406738827658,0.00460007036958876
980,0.26765123904517363,0.2653215870572182,0.26484089591906335,0.056024076360559505,0.05560002594145952,0.05548098666960766,0.00465123431980996,0.004619307966992614,0.00460007036958876
985,0.2676390280928598,0.2653191301324441,0.26484089591906335,0.056021535443680714,0.05559942098347004,0.05548098666960766,0.004650969126743454,0.00461921019975664,0.00460007036958876
990,0.26762692998408644,0.2653166981987374,0.26484089591906335,0.056019018672789134,0.05559882214303902,0.05548098666960766,0.004650706489733425,0.004619113420740395,0.00460007036958876
995,0.2676149431219409,0.2653142908761904,0.26484089591906335,0.056016525698530995,0.05559822932813763,0.05548098666960766,0.004650446371358474,0.0046190176158942275,0.00460007036958876
1000,0.26760306593994665,0.2653119077933117,0.26484089591906335,0.056014056178320115,0.05559764244809995,0.05548098666960766,0.004650188734924288,0.00461892277008813,0.00460007036958876


==> plot_helstrom_heterodyne.txt <==
n,0.25,hel0.25,0.625,hel0.625,1.0,hel1.0
1,0.35227780363046035,0.1863643274883393,0.05921785710825622,0.0111076124604228,0.002279543324820832,8.387269160403665e-5
2,0.35227780363046035,0.1863643274883393,0.05921785710825622,0.0111076124604228,0.002279543324820832,8.387269160403665e-5
3,0.3282425825025814,0.1863643274883393,0.04254954730159333,0.0111076124604228,0.0010863080650225232,8.387269160403665e-5
4,0.3282425825025814,0.1863643274883393,0.04254954730159333,0.0111076124604228,0.0010863080650225232,8.387269160403665e-5
5,0.3108880595891267,0.1863643274883393,0.0342663350882767,0.0111076124604228,0.000684249961012906,8.387269160403665e-5
6,0.2976236869584652,0.1863643274883393,0.029396052097972913,0.0111076124604228,0.0004984968056537253,8.387269160403665e-5
7,0.2871028015642687,0.1863643274883393,0.02621408287871363,0.0111076124604228,0.00039564049225371267,8.387269160403665e-5
8,0.2785304225528592,0.1863643274883393,0.023980469802172832,0.0111076124604228,0.0003316786430827001,8.387269160403665e-5
9,0.27139890396638866,0.1863643274883393,0.022329260630062353,0.0111076124604228,0.0002885896793567433,8.387269160403665e-5
10,0.2601912612813281,0.1863643274883393,0.020054506403910488,0.0111076124604228,0.00023486740823175367,8.387269160403665e-5
11,0.2557005761144451,0.1863643274883393,0.019238240450929478,0.0111076124604228,0.0002171408988799195,8.387269160403665e-5
12,0.24518306711085536,0.1863643274883393,0.017508126079913255,0.0111076124604228,0.00018220767688037487,8.387269160403665e-5
13,0.2398920518407589,0.1863643274883393,0.016723133720776495,0.0111076124604228,0.0001675210816740602,8.387269160403665e-5
14,0.23363918552341623,0.1863643274883393,0.015860302934673887,0.0111076124604228,0.00015220396950765824,8.387269160403665e-5
15,0.22740219206379597,0.1863643274883393,0.01506315774362077,0.0111076124604228,0.00013881559695794188,8.387269160403665e-5
16,0.2227207350132736,0.1863643274883393,0.01450289590655951,0.0111076124604228,0.0001298425077279619,8.387269160403665e-5
17,0.21827585493219293,0.1863643274883393,0.013998960516544368,0.0111076124604228,0.00012207984730772115,8.387269160403665e-5
18,0.21427990051334045,0.1863643274883393,0.01356787553059735,0.0111076124604228,0.00011567240129473078,8.387269160403665e-5
19,0.2103755206575284,0.1863643274883393,0.01316577618540149,0.0111076124604228,0.00010989154655760558,8.387269160403665e-5
20,0.20749444456083666,0.1863643274883393,0.012880737575136636,0.0111076124604228,0.00010590986117564594,8.387269160403665e-5
21,0.20456615216715013,0.1863643274883393,0.012600931957640782,0.0111076124604228,0.0001020970466372173,8.387269160403665e-5
22,0.2022282847661463,0.1863643274883393,0.012384615962597434,0.0111076124604228,9.92160652227847e-5,8.387269160403665e-5
23,0.20008024827831505,0.1863643274883393,0.012191381084510788,0.0111076124604228,9.66932170030077e-5,8.387269160403665e-5
24,0.19829389886923776,0.1863643274883393,0.012034731604468774,0.0111076124604228,9.468441883087042e-5,8.387269160403665e-5
25,0.19667463155096054,0.1863643274883393,0.011895958603259982,0.0111076124604228,9.29332193929655e-5,8.387269160403665e-5
26,0.1953181314817295,0.1863643274883393,0.01178211979292354,0.0111076124604228,9.151747870883575e-5,8.387269160403665e-5
27,0.19407877779100613,0.1863643274883393,0.011680096342818302,0.0111076124604228,9.026544291601546e-5,8.387269160403665e-5
28,0.1930532485879115,0.1863643274883393,0.01159716141398559,0.0111076124604228,8.925999364628456e-5,8.387269160403665e-5
29,0.19212775581658492,0.1863643274883393,0.01152352354973285,0.0111076124604228,8.837709271747318e-5,8.387269160403665e-5
30,0.1913418092937369,0.1863643274883393,0.011461932769954553,0.0111076124604228,8.764619787726691e-5,8.387269160403665e-5
31,0.19065263672702515,0.1863643274883393,0.011408678597431998,0.0111076124604228,8.702016833550541e-5,8.387269160403665e-5
32,0.19005842222138658,0.1863643274883393,0.011363360450553861,0.0111076124604228,8.649207172617412e-5,8.387269160403665e-5
33,0.18954619251166138,0.1863643274883393,0.011324767698156268,0.0111076124604228,8.604595285954808e-5,8.387269160403665e-5
34,0.1891022389202508,0.1863643274883393,0.011291696433378573,0.0111076124604228,8.566648732666327e-5,8.387269160403665e-5
35,0.18872099897001116,0.1863643274883393,0.011263595362232759,0.0111076124604228,8.534624023559534e-5,8.387269160403665e-5
36,0.18838970880487438,0.1863643274883393,0.01123941523707106,0.0111076124604228,8.50723860548186e-5,8.387269160403665e-5
37,0.18810326229460972,0.1863643274883393,0.011218699432532064,0.0111076124604228,8.483908570355858e-5,8.387269160403665e-5
38,0.18785716319345114,0.1863643274883393,0.011201052334528394,0.0111076124604228,8.464132972330063e-5,8.387269160403665e-5
39,0.18764464811485326,0.1863643274883393,0.011185932191064452,0.0111076124604228,8.447260093880082e-5,8.387269160403665e-5
40,0.18746203423040264,0.1863643274883393,0.011173031753219598,0.0111076124604228,8.432911060562986e-5,8.387269160403665e-5
41,0.18730433363733567,0.1863643274883393,0.011161962312326357,0.0111076124604228,8.420623481342204e-5,8.387269160403665e-5
42,0.1871687218566822,0.1863643274883393,0.011152496585453586,0.0111076124604228,8.410119027879581e-5,8.387269160403665e-5
43,0.18705187871575712,0.1863643274883393,0.011144379238961055,0.0111076124604228,8.401090056975313e-5,8.387269160403665e-5
44,0.18695151596105586,0.1863643274883393,0.011137432236187239,0.0111076124604228,8.393314159493848e-5,8.387269160403665e-5
45,0.18686516140772802,0.1863643274883393,0.011131468859500782,0.0111076124604228,8.38655610164718e-5,8.387269160403665e-5
46,0.1867909209838,0.1863643274883393,0.011126345372543867,0.0111076124604228,8.380623483017491e-5,8.387269160403665e-5
47,0.18672705878702034,0.1863643274883393,0.011121930738512531,0.0111076124604228,8.375331592513913e-5,8.387269160403665e-5
48,0.1866722315608601,0.1863643274883393,0.011118121684118965,0.0111076124604228,8.370521614786686e-5,8.387269160403665e-5
49,0.18662514735896407,0.1863643274883393,0.011114817946934585,0.0111076124604228,8.366032358697595e-5,8.387269160403665e-5
50,0.18658464730166469,0.1863643274883393,0.01111192649116255,0.0111076124604228,8.361704184056684e-5,8.387269160403665e-5


==> plot_success_fixed_all__parsed.txt <==
alpha,helstrom,het_8,het_4,ph_8,ph_4,mis_8,mis_4
0.1,0.4009917164479698,0.4798281469444807,0.48629293703238063,0.47835483954198255,0.486074914973745,0.42057687107424657,0.43368641260178054
0.2,0.3077396224947866,0.4250018515916336,0.44746818429923674,0.42106297276893,0.44676375364880994,0.34452734480666325,0.3694499553086136
0.3,0.22508015989703067,0.34955078947256435,0.38975659069326174,0.3456441941113617,0.3887029429742065,0.274805594545241,0.30916883881634516
0.4,0.15623133652230914,0.26916704572535044,0.3216209823602414,0.26883188821837367,0.3206258751608583,0.2136091037266783,0.25435759200264585
0.5,0.10246995118967495,0.19563240564389428,0.25167836879612604,0.20033263203431284,0.25123891959406286,0.1621845566450726,0.20606102292947903
0.6,0.06322996859964225,0.1349824284573926,0.1869639229745399,0.14314622440332814,0.18743015241224548,0.12080186076995214,0.16481537098514976
0.7,0.03655054777274924,0.08863350083613042,0.13198434623958888,0.0975564727891528,0.13320220535930316,0.08888149040875093,0.13066876647282422
0.8,0.019714860849125326,0.055365600982768326,0.08862015393891554,0.06292912585395882,0.09029327867736225,0.06522894462962303,0.10324432976841724
0.9,0.009888761376304345,0.032841400579555424,0.056639946864828206,0.038207223490551834,0.05839651588706163,0.04831540357648012,0.08183198401674596
1.0,0.00460007036958876,0.018465228964651415,0.034481885983021376,0.021808439203673924,0.03621457914155757,0.036545957879192015,0.06550298986562053
1.1,0.0019806866324343364,0.009831886648721255,0.020010063123582,0.011780958142189824,0.02137072460219791,0.028470051766403826,0.05324090957726135
1.2,0.0007883994733406396,0.004959259571735486,0.011078981613362293,0.005790704789001011,0.012065859246100152,0.022907826004778697,0.04407025350527871
1.3,0.0002898913304596462,0.002373649666282951,0.005860652106112085,0.00285593794808503,0.006548373749410197,0.01898913837961569,0.037154174968969444
1.4,9.842694802786323e-05,0.0010811105839206858,0.0029683438689838137,0.0015309560277932954,0.003456413344019582,0.016124701927392127,0.031840964499045166
1.5,3.0853402954056364e-05,0.00047033323607847954,0.0014440570054936597,0.0006896225372402531,0.0018243569932921977,0.013941723290441077,0.02766106637146115
